Learning Joint Synchronization, Channel Estimation, and Decoding: Comparison with a Finite-Blocklength Achievability Bound

Learned schemes that jointly perform tasks such as synchronization and decoding have achieved promising results for short-packet communication. However, it remains unclear how close their performance is to information-theoretic bounds. To investigate this question, we extend the turbo autoencoder (TurboAE) proposed in D\"orner et al. (2023) to a single-input single-output waveform channel with an unknown delay and memoryless block fading, for which an achievability bound from finite-blocklength information theory is available. Our extension incorporates a pilot-free, model-guided neural synchronizer and enables joint synchronization, channel estimation, and decoding. At a blocklength of $64$ complex symbols and a rate of one bit per channel use, the proposed TurboAE achieves a lower bit error rate (BER) than all evaluated pilot-assisted 5G baselines, with gains of $1.9$ dB at a BER of $10^{-3}$ over a baseline involving a low-density parity-check (LDPC) code and $1.7$ dB over a baseline involving a polar code and successive cancellation list decoding (list size $8$). In terms of block error rate (BLER), the TurboAE outperforms the LDPC-coded baseline, but lags behind the polar-coded baseline by about $0.8$ dB at a BLER of $10^{-3}$. Moreover, all evaluated schemes remain at least $2.1$ dB away from a pilot-assisted achievability bound, indicating substantial room for improved designs.

==> results/raw_data/ber_vs_snr.csv <==
"BER","SNR","_defaultColorIndex","id","name"
"0.05438125133514404","10","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.019814062863588333","12","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.006606250070035458","14","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.0017845702823251486","16","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.00048388156574219465","18","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.0001305571204284206","20","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.000027395260985940695","22","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.0000063562501964042895","24","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.10379531234502792","10","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.04324062541127205","12","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.01532890647649765","14","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.0048164064064621925","16","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.0014196023112162948","18","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.0003820312558673322","20","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.00009847027831710875","22","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.000027919224521610886","24","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.06539687514305115","10","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.02251562476158142","12","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.006250390782952309","14","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.0017416666960343719","16","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.0003513771225698292","18","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.0000732670450815931","20","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.000012826562851842027","22","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.0000027546875571715645","24","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.0228503984375","10","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0069806640625","12","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0019139453125","14","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0004808515625","16","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0001232109375","18","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0000292265625","20","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.000007546875","22","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0000015234375","24","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0210578203125","10","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.006699646875","12","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0019060453125","14","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0005254359375","16","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0001461875","18","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.000041915625","20","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.000011728125","22","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0000035875","24","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.000001221875","26","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"2.265625e-7","28","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"1.125e-7","30","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.022082671875","10","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0070083515625","12","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0019846953125","14","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.000540546875","16","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0001454296875","18","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0000421953125","20","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0000127265625","22","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0000032109375","24","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0000011328125","26","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"

==> results/raw_data/ber_vs_snr_awgn.csv <==
"BER","SNR","_defaultColorIndex","id","name"
"0.16525781154632568","0","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.1264929622411728","0.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.08670390397310257","1","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.051713280379772186","1.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.025253906846046448","2","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.010331055149435997","2.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.003506054636090994","3","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.0009469866054132581","3.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.00021078209101688117","4","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.000038348949601640925","4.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.000005457031420519343","5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"6.503906320176611e-7","5.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"6.289062781661414e-8","6","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.4094492197036743","0","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.36686405539512634","0.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.3115296959877014","1","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.2435554713010788","1.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.17433281242847443","2","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.10956797003746033","2.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.06011640653014183","3","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.02698398381471634","3.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.010078732855618","4","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.0030279802158474922","4.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.0006900923326611519","5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.00011735004227375612","5.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.0000153277342178626","6","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.34108811616897583","0","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.26179468631744385","0.5","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.1713765561580658","1","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.09309156239032745","1.5","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.03953874856233597","2","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.011987604200839996","2.5","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.0027559855952858925","3","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.00043695015483535826","3.5","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.00004754348992719315","4","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.000003087187451455975","4.5","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"1.512e-7","5.0","15","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.0802486203125","1","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.01816630625","2","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.00194798125","3","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.000133228125","4","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.0000108375","5","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.00000143125","6","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"

==> results/raw_data/bler_vs_snr.csv <==
"BLER","SNR","_defaultColorIndex","id","name"
"0.19480000436306","10","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.07270000129938126","12","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.024000000208616257","14","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.0065750000067055225","16","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.001757894759066403","18","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.0004542986280284822","20","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.00009157509339274839","22","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.00001990000055229757","24","10","8qneeuyj","5G LDPC(BP-20)_k64n64_ImperfSync_ImperfCSI_L4_N8_Pilot2_32psk"
"0.29019999504089355","10","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.12460000067949295","12","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.04690000042319298","14","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.014875000342726707","16","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.004609090741723776","18","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.0013157895300537348","20","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.00034965036320500076","22","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.00011205357441212982","24","14","d9taczcj","5G Polar(CRC SC)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_16psk"
"0.1526000052690506","10","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.05260000005364418","12","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.01510000042617321","14","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.004191666841506958","16","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.000849152565933764","18","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.00018218181503470987","20","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.00003279999873484485","22","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.000006300000222836388","24","11","vis2oyux","5G Polar(CRC SCL-8)_k64n64_ImperfSync_ImperfCSI_L4_N8_pilot2_32psk"
"0.05480855937615916","10","13","qftpg3dk","RCUs_k64n64_ImperfSync_ImperfCSI_L4_N8_unit_circle"
"0.010974824083580657","12.5","13","qftpg3dk","RCUs_k64n64_ImperfSync_ImperfCSI_L4_N8_unit_circle"
"0.001783125166190927","15","13","qftpg3dk","RCUs_k64n64_ImperfSync_ImperfCSI_L4_N8_unit_circle"
"0.00025057672579002126","17.5","13","qftpg3dk","RCUs_k64n64_ImperfSync_ImperfCSI_L4_N8_unit_circle"
"0.0000318941134600561","20","13","qftpg3dk","RCUs_k64n64_ImperfSync_ImperfCSI_L4_N8_unit_circle"
"0.000003442821201784502","22.5","13","qftpg3dk","RCUs_k64n64_ImperfSync_ImperfCSI_L4_N8_unit_circle"
"0.1661275","10","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0595445","12","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.018556","14","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0052745","16","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0014805","18","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0004115","20","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.0001125","22","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.000024","24","2","46x7b0dm","turboae-fixinterleaver-CRC3-list8-verify-p3-s4"
"0.2294968","10","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0946486","12","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.033628","14","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0110757","16","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0035154","18","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0011031","20","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0003507","22","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0001165","24","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0000377","26","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0000105","28","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.0000042","30","5","uekzhlcn","turboae-BFC-dmax4-per-symbol-p3-s25"
"0.211763","10","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.084653","12","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.029174","14","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0094095","16","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.002963","18","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0009355","20","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0003105","22","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.0000995","24","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"
"0.000032","26","7","t45w7cfi","finetune-turboae-HybridBCELogSumExpLoss-lr3e-5-parray3-seed2"

==> results/raw_data/bler_vs_snr_awgn.csv <==
"BLER","SNR","_defaultColorIndex","id","name"
"0.8600500226020813","0","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.7056499719619751","0.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.5016999840736389","1","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.3102000057697296","1.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.15489999949932098","2","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.06445000320672989","2.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.021833334118127823","3","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.00605238089337945","3.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.0013483871007338166","4","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.00024900399148464203","4.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.000035674998798640445","5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.000004425000042829197","5.5","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"4.999999987376214e-7","6","2","08ge2sff","5G LDPC_BP-20_k64n64_QPSK_AWGN"
"0.7950800061225891","0","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.6322399973869324","0.5","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.42895999550819397","1","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.24323999881744385","1.5","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.10595999658107758","2","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.033580001443624496","2.5","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.007863077335059643","3","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.0012746835127472878","3.5","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.0001437015744158998","4","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.000009819999831961468","4.5","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"6.000e-7","5.0","10","ykv6z8ef","5G Polar_CRC SCL8_k64n64_QPSK_AWGN"
"0.952750027179718","0","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.8952000141143799","0.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.7997999787330627","1","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.6502500176429749","1.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.4857499897480011","2","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.3137499988079071","2.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.17477500438690186","3","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.08084999769926071","3.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.030705556273460388","4","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.009466666728258133","4.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.0022886362858116627","5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.00041963087278418243","5.5","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.00006259999645408243","6","0","xumewtdw","5G Polar_CRC SC_k64n64_QPSK_AWGN"
"0.484179","1","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.1603758","2","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.0284858","3","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.0037034","4","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.0004451","5","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.000065","6","1","4ntedwh2","vera-serial-turboae-awgn-iter6-pair1-parray6-seed1"
"0.99266","-2","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"
"0.90707","-1","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"
"0.59727","0","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"
"0.20181","1","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"
"0.021859","2","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"
"0.0037598","2.5","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"
"0.00041574","3","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"
"2.9546e-05","3.5","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"
"7.6869e-07","4","13","qftpg3dk","RCUs_bound_k64n64_AWGN_unit_circle"

==> results/raw_data/snr_vs_blocklength.csv <==
"Target_BLER","Blocklength","SNR","_defaultColorIndex","id","name"
"0.0001","32","25.35","2","2hqi79yp","TurboAE" % updated
"0.0001","48","24.8","2","2hqi79yp","TurboAE"  % updated
"0.0001","64","23.9","2","2hqi79yp","TurboAE" % updated
"0.0001","96","23.3","2","2hqi79yp","TurboAE" % updated
"0.0001","128","23.4","2","2hqi79yp","TurboAE" % updated
"0.0001","160","24.05","2","2hqi79yp","TurboAE" % updated
"0.0001","32","27.9","1","c7fttk47","RCUs_data_no_contaminated" % updated
"0.0001","48","26.1","1","c7fttk47","RCUs_data_no_contaminated" % updated
"0.0001","64","24.8","1","c7fttk47","RCUs_data_no_contaminated" % updated
"0.0001","96","23.4","1","c7fttk47","RCUs_data_no_contaminated"  % updated
"0.0001","128","22.5","1","c7fttk47","RCUs_data_no_contaminated" % updated
"0.0001","160","21.8","1","c7fttk47","RCUs_data_no_contaminated" % updated
"0.0001","32","30.5","3","15hic363","Polar coding scheme" % updated
"0.0001","48","27.8","3","15hic363","Polar coding scheme" % updated
"0.0001","64","26.3","3","15hic363","Polar coding scheme" % updated
"0.0001","96","25.0","3","15hic363","Polar coding scheme" % updated
"0.0001","128","24.5","3","15hic363","Polar coding scheme" % updated
"0.0001","192","23.8","3","15hic363","Polar coding scheme" % updated
%"0.0001","256","22.6","3","15hic363","Polar coding scheme" % To be updated

==> results/raw_data/sync_mae_vs_snr.csv <==
"MAE","SNR","_defaultColorIndex","id","name"
"0.07677702621135711","10","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.04336867097682953","12","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.02588225052547455","14","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.017830185275888442","16","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.014484732881832123","18","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.013500527201604844","20","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.014159361397790908","22","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.016150690374040603","24","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.019015307375717164","26","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.02213268597755432","28","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"0.025054148894119263","30","2","2hqi79yp","TurboAE, inference, p_array 3, seed 17"
"2.507092e-02","10","1","c7fttk47","RCUs_data_no_contaminated"
"1.333766e-02","12.5","1","c7fttk47","RCUs_data_no_contaminated"
"9.053183e-03","15","1","c7fttk47","RCUs_data_no_contaminated"
"6.548352e-03","17.5","1","c7fttk47","RCUs_data_no_contaminated"
"4.819404e-03","20","1","c7fttk47","RCUs_data_no_contaminated"
"3.565524e-03","22.5","1","c7fttk47","RCUs_data_no_contaminated"
"2.648873e-03","25","1","c7fttk47","RCUs_data_no_contaminated"
"1.974662e-03","27.5","1","c7fttk47","RCUs_data_no_contaminated"
"1.473093e-03","30","1","c7fttk47","RCUs_data_no_contaminated"
"2.269088526953125","10","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
"0.7259629875427246","12","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
"0.07879074538040161","14","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
"0.04271067028617859","16","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
"0.04353488421974182","18","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
"0.04554356540679932","20","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
"0.04792725120124817","22","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
"0.05017770290756226","24","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
"0.05176589393615723","26","3","15hic363","TurboAE_integrated_baseline_sync_Dorner"
